Estimating Physical Information Consistency of Channel Data Augmentation for Remote Sensing Images

The application of data augmentation for deep learning (DL) methods plays an important role in achieving state-of-the-art results in supervised, semi-supervised, and self-supervised image classification. In particular, channel transformations (e.g., solarize, grayscale, brightness adjustments) are integrated into data augmentation pipelines for remote sensing (RS) image classification tasks. However, contradicting beliefs exist about their proper applications to RS images. A common point of critique is that the application of channel augmentation techniques may lead to physically inconsistent spectral data (i.e., pixel signatures). To shed light on the open debate, we propose an approach to estimate whether a channel augmentation technique affects the physical information of RS images. To this end, the proposed approach estimates a score that measures the alignment of a pixel signature within a time series that can be naturally subject to deviations caused by factors such as acquisition conditions or phenological states of vegetation. We compare the scores associated with original and augmented pixel signatures to evaluate the physical consistency. Experimental results on a multi-label image classification task show that channel augmentations yielding a score that exceeds the expected deviation of original pixel signatures can not improve the performance of a baseline model trained without augmentation.

==> graph.tikz <==
\begin{tikzpicture}[gnuplot]
%% generated with GNUPLOT 5.4p6 (Lua 5.2; terminal rev. Jun 2020, script rev. 115)
%% Di 30 Mai 2023 14:58:56 CEST
\path (0.000,0.000) rectangle (8.000,5.000);
\gpcolor{color=gp lt color border}
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\gpsetlinewidth{1.00}
\draw[gp path] (1.504,1.726)--(1.684,1.726);
\draw[gp path] (7.447,1.726)--(7.267,1.726);
\node[gp node right] at (1.320,1.726) {$0.82$};
\draw[gp path] (1.504,3.209)--(1.684,3.209);
\draw[gp path] (7.447,3.209)--(7.267,3.209);
\node[gp node right] at (1.320,3.209) {$0.83$};
\draw[gp path] (1.504,4.691)--(1.684,4.691);
\draw[gp path] (7.447,4.691)--(7.267,4.691);
\node[gp node right] at (1.320,4.691) {$0.84$};
\draw[gp path] (2.685,0.985)--(2.685,1.165);
\draw[gp path] (2.685,4.691)--(2.685,4.511);
\node[gp node center] at (2.685,0.677) {64};
\draw[gp path] (4.476,0.985)--(4.476,1.165);
\draw[gp path] (4.476,4.691)--(4.476,4.511);
\node[gp node center] at (4.476,0.677) {128};
\draw[gp path] (6.266,0.985)--(6.266,1.165);
\draw[gp path] (6.266,4.691)--(6.266,4.511);
\node[gp node center] at (6.266,0.677) {256};
\draw[gp path] (1.504,4.691)--(1.504,0.985)--(7.447,0.985)--(7.447,4.691)--cycle;
\node[gp node center,rotate=-270] at (0.292,2.838) {AP (macro)};
\node[gp node center] at (4.475,0.215) {Size of Embedding Dimension $d_e$};
\gpcolor{rgb color={0.686,0.776,0.996}}
\gpsetpointsize{4.64}
\gp3point{gp mark 7}{}{(2.685,1.453)}
\gpsetpointsize{16.85}
\gp3point{gp mark 7}{}{(4.476,3.357)}
\gpsetpointsize{64.00}
\gp3point{gp mark 7}{}{(6.266,3.840)}
\gpcolor{color=gp lt color border}
\node[gp node center] at (2.685,1.75) {1\,M};
\node[gp node center] at (4.476,2.9) {4\,M};
\node[gp node center] at (6.266,2.8) {15\,M};
\draw[gp path] (1.504,4.691)--(1.504,0.985)--(7.447,0.985)--(7.447,4.691)--cycle;
%% coordinates of the plot area
\gpdefrectangularnode{gp plot 1}{\pgfpoint{1.504cm}{0.985cm}}{\pgfpoint{7.447cm}{4.691cm}}
\end{tikzpicture}
%% gnuplot variables

